Testing Multiband (G, GBP, GRP, B, V and TESS) Standard Bolometric Corrections by Recovering Luminosity and Radii of 341 Host Stars

Main-sequence bolometric corrections (BC) and a standard BC-Teff relation are produced for TESS wavelengths using published physical parameters and light ratios from SED models of 209 detached double-lined eclipsing binaries. This and previous five-band (Johnson B, V, Gaia G, GBP, GRP) standard BC-Teff relations are tested by recovering luminosity (L) of the most accurate 341 single host stars (281 MS, 40 subgiants, 19 giants and one PMS). The recovered L of photometry is compared to L from published R and Teff. A very high correlation ($R^2$ = 0.9983) is achieved for this mixed sample. Error histograms of recovered and calculated L show peaks at 2 and 4 per cent respectively. The recovered L and the published Teff} were then used in $L = 4 \pi R^2 \sigma Teff^4$ to predict the standard R of the host stars. Comparison between the predicted and published R of all luminosity classes are found successful with a negligible offset associated with the giants and subgiants. The peak of the predicted R errors is found at 2 per cent, which is equivalent to the peak of the published R errors. Thus, a main-sequence BC-Teff relation could be used in predicting both L and R of a single star at any luminosity class, but this does not mean BC-Teff relations of all luminosity classes are the same because luminosity information could be more constrained by star's apparent magnitude $\xi$ than its BC since $m_{Bol} = \xi + BC_\xi$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
